Federated Semantic Residuals for Multimodal Recommendation

Federated Recommendation Systems (FedRSs) learn collaborative scores from interaction histories on device and rank items by them, so a higher score means a higher rank. Item text and images add semantic information that can reorder the list. Existing Federated Multimodal Recommenders (FedMRs) fuse this content into their models, which can obscure how content reorders the list. We therefore propose the SEmantic Residual Adapter (SERA), which keeps content out of an existing FedRS and adds semantic residual scores to its collaborative scores. Content can then lift an item above another only when its semantic residual score exceeds the other's by more than their collaborative score gap. This score grows with the item's content similarity to the user's interaction history and is capped at a residual bound. We prove that for any content, an item can enter the list only if its collaborative score is within twice this bound of the lowest one in the list. A larger bound lets content lift more items, including irrelevant ones, so the bound trades off how far content reaches against accuracy. With a validated bound, SERA improves all three FedRSs on all six datasets without adding personalized parameters. It outperforms FedMRs in most comparisons and lifts some FedRSs above centralized baselines.

==> ancillary/privacy_accounting.csv <==
backbone,dataset,rounds,clip_frobenius,weight_l2_over_max,nu_at_target_snr_1,target_snr,noise_multiplier,delta,alpha_min,alpha_max,alpha_step,epsilon_accounting
FedAvg,Beauty,37,0.00685209,2.85269,0.004479285909734581,1.0,0.004479285909734581,1e-05,1.01,200.99,0.01,131615.0961720317
FedAvg,Beauty,37,0.00685209,2.85269,0.004479285909734581,0.3,0.014930953032448603,1e-05,1.01,200.99,0.01,12354.009759509532
FedAvg,Beauty,37,0.00685209,2.85269,0.004479285909734581,0.1,0.0447928590973458,1e-05,1.01,200.99,0.01,1532.5059885075354
FedAvg,Beauty,37,0.00685209,2.85269,0.004479285909734581,0.03,0.14930953032448602,1e-05,1.01,200.99,0.01,187.12663834238737
FedAvg,Beauty,37,0.00685209,2.85269,0.004479285909734581,0.01,0.44792859097345805,1e-05,1.01,200.99,0.01,35.87139988998314
FedAvg,Beauty,37,0.00685209,2.85269,0.004479285909734581,0.003,1.4930953032448602,1e-05,1.01,200.99,0.01,7.737374901547878
FedAvg,Beauty,37,0.00685209,2.85269,0.004479285909734581,0.001,4.47928590973458,1e-05,1.01,200.99,0.01,2.2055504933086985
FedAvg,Beauty,37,0.00685209,2.85269,0.004479285909734581,0.0003,14.930953032448603,1e-05,1.01,200.99,0.01,0.5920584909415756
PFedRec,Beauty,64,0.009684000000000002,2.85269,0.005003744547905456,1.0,0.005003744547905456,1e-05,1.01,200.99,0.01,181993.91516076116
PFedRec,Beauty,64,0.009684000000000002,2.85269,0.005003744547905456,0.3,0.01667914849301819,1e-05,1.01,200.99,0.01,16977.887502336474
PFedRec,Beauty,64,0.009684000000000002,2.85269,0.005003744547905456,0.1,0.05003744547905456,1e-05,1.01,200.99,0.01,2074.1695526352105
PFedRec,Beauty,64,0.009684000000000002,2.85269,0.005003744547905456,0.03,0.1667914849301819,1e-05,1.01,200.99,0.01,244.86478809155972
PFedRec,Beauty,64,0.009684000000000002,2.85269,0.005003744547905456,0.01,0.5003744547905457,1e-05,1.01,200.99,0.01,45.06810103060346
PFedRec,Beauty,64,0.009684000000000002,2.85269,0.005003744547905456,0.003,1.6679148493018188,1e-05,1.01,200.99,0.01,9.407576395180085
PFedRec,Beauty,64,0.009684000000000002,2.85269,0.005003744547905456,0.001,5.003744547905456,1e-05,1.01,200.99,0.01,2.644939761821172
PFedRec,Beauty,64,0.009684000000000002,2.85269,0.005003744547905456,0.0003,16.67914849301819,1e-05,1.01,200.99,0.01,0.7065465995215932
FedRAP,Beauty,88,0.8871249999999999,2.85269,0.00727836293830781,1.0,0.00727836293830781,1e-05,1.01,200.99,0.01,118673.26709837643
FedRAP,Beauty,88,0.8871249999999999,2.85269,0.00727836293830781,0.3,0.02426120979435937,1e-05,1.01,200.99,0.01,11166.180497006719
FedRAP,Beauty,88,0.8871249999999999,2.85269,0.00727836293830781,0.1,0.0727836293830781,1e-05,1.01,200.99,0.01,1391.7816553613334
FedRAP,Beauty,88,0.8871249999999999,2.85269,0.00727836293830781,0.03,0.24261209794359367,1e-05,1.01,200.99,0.01,171.91727521235129
FedRAP,Beauty,88,0.8871249999999999,2.85269,0.00727836293830781,0.01,0.727836293830781,1e-05,1.01,200.99,0.01,33.385196136989045
FedRAP,Beauty,88,0.8871249999999999,2.85269,0.00727836293830781,0.003,2.4261209794359364,1e-05,1.01,200.99,0.01,7.27293046875114
FedRAP,Beauty,88,0.8871249999999999,2.85269,0.00727836293830781,0.001,7.27836293830781,1e-05,1.01,200.99,0.01,2.081518533537695
FedRAP,Beauty,88,0.8871249999999999,2.85269,0.00727836293830781,0.0003,24.26120979435937,1e-05,1.01,200.99,0.01,0.5595295744463363
FedAvg,Cards,77,0.00415976,3.31411,0.024737645107867894,1.0,0.024737645107867894,1e-05,1.01,200.99,0.01,6837.5197633046255
FedAvg,Cards,77,0.00415976,3.31411,0.024737645107867894,0.3,0.08245881702622632,1e-05,1.01,200.99,0.01,725.7730435863629
FedAvg,Cards,77,0.00415976,3.31411,0.024737645107867894,0.1,0.24737645107867892,1e-05,1.01,200.99,0.01,114.84509602839499
FedAvg,Cards,77,0.00415976,3.31411,0.024737645107867894,0.03,0.8245881702622632,1e-05,1.01,200.99,0.01,20.667538436964698
FedAvg,Cards,77,0.00415976,3.31411,0.024737645107867894,0.01,2.4737645107867894,1e-05,1.01,200.99,0.01,5.403468211239957
FedAvg,Cards,77,0.00415976,3.31411,0.024737645107867894,0.003,8.245881702622631,1e-05,1.01,200.99,0.01,1.401528955133033
FedAvg,Cards,77,0.00415976,3.31411,0.024737645107867894,0.001,24.737645107867895,1e-05,1.01,200.99,0.01,0.425212800056631
FedAvg,Cards,77,0.00415976,3.31411,0.024737645107867894,0.0003,82.45881702622633,1e-05,1.01,200.99,0.01,0.11575371042699435
PFedRec,Cards,70,0.10686599999999999,3.31411,0.02125455633448189,1.0,0.02125455633448189,1e-05,1.01,200.99,0.01,8354.486675169934
PFedRec,Cards,70,0.10686599999999999,3.31411,0.02125455633448189,0.3,0.07084852111493964,1e-05,1.01,200.99,0.01,874.699495778338
PFedRec,Cards,70,0.10686599999999999,3.31411,0.02125455633448189,0.1,0.2125455633448189,1e-05,1.01,200.99,0.01,135.25457977797632
PFedRec,Cards,70,0.10686599999999999,3.31411,0.02125455633448189,0.03,0.7084852111493964,1e-05,1.01,200.99,0.01,23.6880024655213
PFedRec,Cards,70,0.10686599999999999,3.31411,0.02125455633448189,0.01,2.125455633448189,1e-05,1.01,200.99,0.01,6.098797712797909
PFedRec,Cards,70,0.10686599999999999,3.31411,0.02125455633448189,0.003,7.084852111493963,1e-05,1.01,200.99,0.01,1.5710265204191898
PFedRec,Cards,70,0.10686599999999999,3.31411,0.02125455633448189,0.001,21.25455633448189,1e-05,1.01,200.99,0.01,0.4758328540818444
PFedRec,Cards,70,0.10686599999999999,3.31411,0.02125455633448189,0.0003,70.84852111493964,1e-05,1.01,200.99,0.01,0.12956798523251112
FedRAP,Cards,42,0.08126605,3.31411,0.023511005325999104,1.0,0.023511005325999104,1e-05,1.01,200.99,0.01,4221.775965792941
FedRAP,Cards,42,0.08126605,3.31411,0.023511005325999104,0.3,0.07837001775333036,1e-05,1.01,200.99,0.01,465.2956121799616
FedRAP,Cards,42,0.08126605,3.31411,0.023511005325999104,0.1,0.23511005325999104,1e-05,1.01,200.99,0.01,78.07601126940068
FedRAP,Cards,42,0.08126605,3.31411,0.023511005325999104,0.03,0.7837001775333035,1e-05,1.01,200.99,0.01,14.967166423700538
FedRAP,Cards,42,0.08126605,3.31411,0.023511005325999104,0.01,2.3511005325999106,1e-05,1.01,200.99,0.01,4.044944259633121
FedRAP,Cards,42,0.08126605,3.31411,0.023511005325999104,0.003,7.837001775333035,1e-05,1.01,200.99,0.01,1.0640723042578961
FedRAP,Cards,42,0.08126605,3.31411,0.023511005325999104,0.001,23.511005325999104,1e-05,1.01,200.99,0.01,0.3238315938437961
FedRAP,Cards,42,0.08126605,3.31411,0.023511005325999104,0.0003,78.37001775333036,1e-05,1.01,200.99,0.01,0.08805458454425148
FedAvg,Food,100,0.04754205,8.11707,0.0033910518924500127,1.0,0.0033910518924500127,1e-05,1.01,200.99,0.01,68826.55976927899
FedAvg,Food,100,0.04754205,8.11707,0.0033910518924500127,0.3,0.011303506308166709,1e-05,1.01,200.99,0.01,6555.792564266862
FedAvg,Food,100,0.04754205,8.11707,0.0033910518924500127,0.1,0.03391051892450012,1e-05,1.01,200.99,0.01,842.6800883969117
FedAvg,Food,100,0.04754205,8.11707,0.0033910518924500127,0.03,0.1130350630816671,1e-05,1.01,200.99,0.01,110.9836602972461
FedAvg,Food,100,0.04754205,8.11707,0.0033910518924500127,0.01,0.33910518924500127,1e-05,1.01,200.99,0.01,23.05030835660426
FedAvg,Food,100,0.04754205,8.11707,0.0033910518924500127,0.003,1.1303506308166709,1e-05,1.01,200.99,0.01,5.267816816480307
FedAvg,Food,100,0.04754205,8.11707,0.0033910518924500127,0.001,3.3910518924500126,1e-05,1.01,200.99,0.01,1.5357122313949645
FedAvg,Food,100,0.04754205,8.11707,0.0033910518924500127,0.0003,11.30350630816671,1e-05,1.01,200.99,0.01,0.41524096467608623
PFedRec,Food,96,0.01354425,8.11707,0.005567095521382936,1.0,0.005567095521382936,1e-05,1.01,200.99,0.01,24916.71975562375
PFedRec,Food,96,0.01354425,8.11707,0.005567095521382936,0.3,0.018556985071276455,1e-05,1.01,200.99,0.01,2459.325285931375
PFedRec,Food,96,0.01354425,8.11707,0.005567095521382936,0.1,0.05567095521382936,1e-05,1.01,200.99,0.01,340.91183360838494
PFedRec,Food,96,0.01354425,8.11707,0.005567095521382936,0.03,0.18556985071276455,1e-05,1.01,200.99,0.01,51.31459059973364
PFedRec,Food,96,0.01354425,8.11707,0.005567095521382936,0.01,0.5567095521382937,1e-05,1.01,200.99,0.01,11.953179472976396
PFedRec,Food,96,0.01354425,8.11707,0.005567095521382936,0.003,1.8556985071276453,1e-05,1.01,200.99,0.01,2.9285606146210528
PFedRec,Food,96,0.01354425,8.11707,0.005567095521382936,0.001,5.567095521382936,1e-05,1.01,200.99,0.01,0.87433814388879
PFedRec,Food,96,0.01354425,8.11707,0.005567095521382936,0.0003,18.556985071276454,1e-05,1.01,200.99,0.01,0.2378202338343366
FedRAP,Food,91,0.00017148,8.11707,0.03664913306190805,1.0,0.03664913306190805,1e-05,1.01,200.99,0.01,674.1629394639975
FedRAP,Food,91,0.00017148,8.11707,0.03664913306190805,0.3,0.12216377687302683,1e-05,1.01,200.99,0.01,91.57919217824325
FedRAP,Food,91,0.00017148,8.11707,0.03664913306190805,0.1,0.36649133061908046,1e-05,1.01,200.99,0.01,19.586140663745695
FedRAP,Food,91,0.00017148,8.11707,0.03664913306190805,0.03,1.2216377687302684,1e-05,1.01,200.99,0.01,4.562689453784344
FedRAP,Food,91,0.00017148,8.11707,0.03664913306190805,0.01,3.6649133061908046,1e-05,1.01,200.99,0.01,1.3393878449159664
FedRAP,Food,91,0.00017148,8.11707,0.03664913306190805,0.003,12.216377687302682,1e-05,1.01,200.99,0.01,0.36287361456695943
FedRAP,Food,91,0.00017148,8.11707,0.03664913306190805,0.001,36.649133061908046,1e-05,1.01,200.99,0.01,0.11067247057686189
FedRAP,Food,91,0.00017148,8.11707,0.03664913306190805,0.0003,122.16377687302683,1e-05,1.01,200.99,0.01,0.03550586237752976

